A quantitative comparison between velocity dependent SIDM cross sections constrained by the gravothermal and isothermal models

One necessary step for probing the nature of self-interacting dark matter (SIDM) particles with astrophysical observations is to pin down any possible velocity dependence in the SIDM cross section. Major challenges for achieving this goal include eliminating, or mitigating, the impact of the baryonic components and tidal effects within the dark matter halos of interest -- the effects of these processes can be highly degenerate with those of dark matter self-interactions at small scales. In this work we select 9 isolated galaxies and brightest cluster galaxies (BCGs) with baryonic components small enough such that the baryonic gravitational potentials do not significantly influence the halo gravothermal evolution processes. We then constrain the parameters of Rutherford and Moller scattering cross section models with the measured rotation curves and stellar kinematics through the gravothermal fluid formalism and isothermal method. Cross sections constrained by the two methods are consistent at $1\sigma$ confidence level, but the isothermal method prefers cross sections greater than the gravothermal approach constraints by a factor of $\sim3$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
